On the accretion of a new group of galaxies onto Virgo: II. The effect of pre-processing on the stellar population content of dEs

Using MUSE spectra, we investigate how pre-processing and accretion onto a galaxy cluster affect the integrated stellar population properties of dwarf early-type galaxies (dEs). We analyze a sample of nine dEs with stellar masses of $\rm \sim 10^9 \, M_\odot$, which were accreted ($\sim$ 2-3 Gyr ago) onto the Virgo cluster as members of a massive galaxy group. We derive their stellar population properties, namely age, metallicity ([M/H]), and the abundance ratio of $\alpha$ elements ([$\alpha$/Fe]), by fitting observed spectral indices with a robust, iterative procedure, and infer their star formation history (SFH) by means of full spectral fitting. We find that these nine dEs are more metal-poor (at the 2-3$\sigma$ level) and significantly more $\alpha$-enhanced than dEs in the Virgo and Coma clusters with similar stellar mass, cluster-centric distance, and infall time. Moreover, for six dEs, we find evidence for a recent episode of star formation during or right after the time of accretion onto Virgo. We interpret the high [$\alpha$/Fe] of our sample of dEs as the result of the previous exposure of these galaxies to an environment hostile to star formation, and/or the putative short burst of star formation they underwent after infall into Virgo. Our results suggest that the stellar population properties of low-mass galaxies may be the result of the combined effect of pre-processing in galaxy groups and environmental processes (such as ram-pressure triggering star formation) acting during the early phases of accretion onto a cluster.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
